Mobile Microphone Array Speech Detection and Localization in Diverse Everyday Environments

Joint sound event localization and detection (SELD) is an integral part of developing context awareness into communication interfaces of mobile robots, smartphones, and home assistants. For example, an automatic audio focus for video capture on a mobile phone requires robust detection of relevant acoustic events around the device and their direction. Existing SELD approaches have been evaluated using material produced in controlled indoor environments, or the audio is simulated by mixing isolated sounds to different spatial locations. This paper studies SELD of speech in diverse everyday environments, where the audio corresponds to typical usage scenarios of handheld mobile devices. In order to allow weighting the relative importance of localization vs. detection, we will propose a two-stage hierarchical system, where the first stage is to detect the target events, and the second stage is to localize them. The proposed method utilizes convolutional recurrent neural network (CRNN) and is evaluated on a database of manually annotated microphone array recordings from various acoustic conditions. The array is embedded in a contemporary mobile phone form factor. The obtained results show good speech detection and localization accuracy of the proposed method in contrast to a non-hierarchical flat classification model.

==> Two-Stage-Hierachical (arxiv)/notes.txt <==

sound_classifier_flat_redo_noresample
model_id:57
python2 ec.py 57

Speech front precision, recall, F1 score at thr 0.5: 0.9234, 0.8706, 0.8962
Speech back precision, recall, F1 score at thr 0.5: 0.7583, 0.7486, 0.7534
Something else precision, recall, F1 score at thr 0.5: 0.7021, 0.6309, 0.6646
Accuracy score for speech front 0.959984073263, speech back 0.823412303404, else 0.80489747163

Final F1 score = 0.77141672662 . (Weighted average f1 over the three labels)
silence & speech direction Confusion matrix, without normalization

Confusion matrix, without normalization during annotated speech frames and silence frames.
sil [[1210   28  186    4]
F    [  76  729    9   20]
B    [ 351   16 1273    7]
F&B  [  21   67   23   52]]
Normalized confusion matrix
[[0.84733894 0.01960784 0.1302521  0.00280112]
 [0.0911271  0.87410072 0.01079137 0.02398082]
 [0.21311475 0.00971463 0.77292046 0.00425015]
 [0.12883436 0.41104294 0.14110429 0.3190184 ]]
2020-01-28 08:25:38.262145

Silence, Speech, else, both from all predicted data points
Confusion matrix, without normalization
[[1037  194  173   24] (1428)
 [ 266 1575   38  177] (2056)
 [ 210  152  511   78]
 [  40  166  104  278]]
Normalized confusion matrix
[[0.72619048 0.13585434 0.12114846 0.01680672]
 [0.12937743 0.76605058 0.01848249 0.08608949]
 [0.22082019 0.15983176 0.53732913 0.08201893]
 [0.06802721 0.28231293 0.17687075 0.47278912]]


does not car for the combination class

Applying the imbalanced sampling to each possible label combination.
python2 ec.py 203

Speech front precision, recall, F1 score at thr 0.5: 0.8767, 0.8847, 0.8807
Speech back precision, recall, F1 score at thr 0.5: 0.7186, 0.7691, 0.7430
Something else precision, recall, F1 score at thr 0.5: 0.6740, 0.6381, 0.6555

Confusion matrix, without normalization
[[1110   58  253    7] (1428)
 [  66  722    7   39]
 [ 323   14 1293   17]
 [  17   64   25   57]]
Normalized confusion matrix
[[0.77731092 0.04061625 0.17717087 0.00490196]
 [0.07913669 0.86570743 0.00839329 0.04676259]
 [0.19611415 0.0085003  0.78506375 0.0103218 ]
 [0.10429448 0.39263804 0.15337423 0.34969325]]

No significant improvement to both direction, but lower f1-scores.



Speech else without imbalance sampling
cat 254.log
sound_class_4_redo_noresample

Speech precision, recall, F1 score at thr 0.5: 0.8777, 0.8983, 0.8879
Something else precision, recall, F1 score at thr 0.5: 0.7504, 0.6134, 0.6750
Final F1 score = 0.88785046729.

Confusion matrix, without normalization
sil[[1098  156  162   12] 
sp  [ 179 1737   14  126] (2056)
els [ 323  105  465   58]
s&e [  28  139   48  373]]
Normalized confusion matrix
[[0.76890756 0.1092437  0.11344538 0.00840336]
 [0.08706226 0.84484436 0.00680934 0.06128405]
 [0.33964248 0.11041009 0.48895899 0.06098843]
 [0.04761905 0.23639456 0.08163265 0.63435374]]

with imbalance sampling 
sound_class_4_redo  cat 266.log
Confusion matrix, without normalization
sil [[1090  127  192   19]
sp   [ 191 1688   31  146]
el   [ 292   87  508   64]
sp&el[  26  120   55  387]]

Normalized confusion matrix
[[0.76330532 0.08893557 0.13445378 0.01330532]
 [0.09289883 0.82101167 0.01507782 0.07101167]
 [0.30704522 0.09148265 0.53417455 0.06729758]
 [0.04421769 0.20408163 0.09353741 0.65816327]]

(the baseline reference flat classifier.)
[[0.72619048 0.13585434 0.12114846 0.01680672] same
 [0.12937743 0.76605058 0.01848249 0.08608949] worse 
 [0.22082019 0.15983176 0.53732913 0.08201893] same
 [0.06802721 0.28231293 0.17687075 0.47278912]] worse



speech direction network
resampling of imlabanced class
model 223

Speech front precision, recall, F1 score at thr 0.5: 0.9184, 0.9478, 0.9329
Speech back precision, recall, F1 score at thr 0.5: 0.9165, 0.9519, 0.9339
Final F1 score = 0.933373997116. (Average over both labels)

Confusion matrix, without normalization
[[   0    0    0    0]
 [   0  676   20  138]
 [   0   23 1558   66]
 [   0   58   28   77]]

SIL [[       nan        nan        nan        nan]
 F   [0.         0.81055156 0.02398082 0.16546763]
 B   [0.         0.01396478 0.94596236 0.04007286]
 F&B [0.         0.35582822 0.17177914 0.47239264]]

################################################ 

joint without resampled sp&el classifier # 254:

Speech precision, recall, F1 score at thr 0.5: 0.8777, 0.8983, 0.8879
Something else precision, recall, F1 score at thr 0.5: 0.7504, 0.6134, 0.6750

Final F1 score = 0.88785046729.

Confusion matrix, without normalization
[[1098  156  162   12]
 [ 179 1737   14  126]
 [ 323  105  465   58]
 [  28  139   48  373]]
Normalized confusion matrix
[[0.76890756 0.1092437  0.11344538 0.00840336]
 [0.08706226 0.84484436 0.00680934 0.06128405]
 [0.33964248 0.11041009 0.48895899 0.06098843]
 [0.04761905 0.23639456 0.08163265 0.63435374]]
2020-01-27 02:30:25.818117


Speech front precision, recall, F1 score at thr 0.5: 0.8432, 0.8957, 0.8687
Speech back precision, recall, F1 score at thr 0.5: 0.7932, 0.8436, 0.8177
Else precision, recall, F1 score at thr 0.5: 0.7504, 0.6134, 0.6750
Accuracy score for speech front 0.952219788971, speech back 0.852478598447, else 0.819032450727

in joint approach, front precision is worse, 87% -> 81%, but back increases from 77% to 95%, and both similarly both directions from 32% -> 47%. 

Joint results with resampling of the speech & else dataset.
python2 event_classifier3.py 223 266 

Speech front precision, recall, F1 score at thr 0.6: 0.8493, 0.8816, 0.8652
Speech back precision, recall, F1 score at thr 0.6: 0.8027, 0.8337, 0.8179
Else precision, recall, F1 score at thr 0.6: 0.7233, 0.6589, 0.6896

Normalized confusion matrix for joint classifier during actual speech or silence frames (from predicted joint results). If speech is predicted, assign the direction. If speech was not predicted, assign empty direction labels.

Confusion matrix, without normalization
S  [[1283   29   83   33]
F   [  75  634    7  118]
B   [ 224   13 1358   52]
F&B [  10   54   26   73]]

SIL [[0.89845938 0.02030812 0.05812325 0.02310924]
FRO [0.08992806 0.76019185 0.00839329 0.14148681]
BAC [0.13600486 0.00789314 0.82452945 0.03157256]
F&B [0.06134969 0.33128834 0.1595092  0.44785276]]

REFERENCE (flat model)
[[0.84733894 0.01960784 0.1302521  0.00280112] # worse 5
 [0.0911271  0.87410072 0.01079137 0.02398082] # better 11 !!!
 [0.21311475 0.00971463 0.77292046 0.00425015] # worse 5
 [0.12883436 0.41104294 0.14110429 0.3190184 ]] # worse 13



10 "both" frames put to silence in comparison to GT. 
75 front frames to silence
224 back frames to silence, out of which 199 actually had speech


Papers points 
- spatial sampling of audio data, with a mobile, non-ideal, array for the task.
- weakly labeled temporal sequences with directional and content labels. 
- we perform a comparison of a flat baseline classifier vs. hierarchical 2-stage one.
- hierarchical classifier can have different input data, targeted for the different task hierarchy levels. In a small limited dataset, this hand-engineered features still improve model performance.

- flat baseline classifier has comparable but overall lower f1 scores than 2-stage
- closer inspection of flat classifier results for underrepresented but important classes when both speakers are active reveals that the classifier does poorly on this class (32%). Data oversampling improves only slightly this case (35%). In contrast, the direction classifier is more accurate in classifying the both case (45%). 

- takeaway message: 



python2 event_classifier3.py 237 254 | tee 237_254noresample.log 
Speech front precision, recall, F1 score at thr 0.5: 0.8671, 0.8967, 0.8817
Speech back precision, recall, F1 score at thr 0.5: 0.7634, 0.8558, 0.8070
Else precision, recall, F1 score at thr 0.5: 0.7504, 0.6134, 0.6750

REFERENCE
Speech front precision, recall, F1 score at thr 0.5: 0.9234, 0.8706, 0.8962
Speech back precision, recall, F1 score at thr 0.5: 0.7583, 0.7486, 0.7534 
Something else precision, recall, F1 score at thr 0.5: 0.7021, 0.6309, 0.6646



Confusion matrices of silence, front, back, both
Normalized confusion matrix
[[0.88305322 0.01470588 0.07703081 0.02521008]
 [0.07553957 0.71103118 0.01318945 0.20023981]
 [0.12446873 0.00667881 0.83606557 0.03278689]
 [0.03680982 0.2392638  0.14110429 0.58282209]]

REFERENCE (flat model)
[[0.84733894 0.01960784 0.1302521  0.00280112] # worse 4
 [0.0911271  0.87410072 0.01079137 0.02398082] # better 16
 [0.21311475 0.00971463 0.77292046 0.00425015] # worse 6
 [0.12883436 0.41104294 0.14110429 0.3190184 ]] # worse 27


Confusion matrix, without normalization
[[1261   21  110   36]
 [  63  593   11  167]
 [ 205   11 1377   54]
 [   6   39   23   95]]
Confusion matrices of silence, speech, else
Normalized confusion matrix
[[0.76960784 0.10854342 0.11344538 0.00840336]
 [0.08949416 0.84241245 0.00680934 0.06128405]
 [0.33964248 0.11041009 0.48895899 0.06098843]
 [0.04761905 0.23639456 0.08163265 0.63435374]]
Confusion matrix, without normalization
[[1099  155  162   12]
 [ 184 1732   14  126]
 [ 323  105  465   58]
 [  28  139   48  373]]


















another joint
$ python2 event_classifier3.py 237 266  | tee 237_266.log   

Speech front precision, recall, F1 score at thr 0.5: 0.8565, 0.8917, 0.8737
Speech back precision, recall, F1 score at thr 0.5: 0.7562, 0.8414, 0.7965
Else precision, recall, F1 score at thr 0.5: 0.7451, 0.6381, 0.6874

Normalized confusion matrix
[[0.88235294 0.01330532 0.07282913 0.03151261]
 [0.08273381 0.71342926 0.00959233 0.1942446 ]
 [0.14025501 0.00607165 0.81906497 0.03460838]
 [0.04907975 0.23312883 0.14110429 0.57668712]]
Confusion matrix, without normalization
[[1260   19  104   45]
 [  69  595    8  162]
 [ 231   10 1349   57]
 [   8   38   23   94]]

==> notes.txt <==

sound_classifier_flat_redo_noresample
model_id:57
python2 ec.py 57

Speech front precision, recall, F1 score at thr 0.5: 0.9234, 0.8706, 0.8962
Speech back precision, recall, F1 score at thr 0.5: 0.7583, 0.7486, 0.7534
Something else precision, recall, F1 score at thr 0.5: 0.7021, 0.6309, 0.6646
Accuracy score for speech front 0.959984073263, speech back 0.823412303404, else 0.80489747163

Final F1 score = 0.77141672662 . (Weighted average f1 over the three labels)
silence & speech direction Confusion matrix, without normalization

Confusion matrix, without normalization during annotated speech frames and silence frames.
sil [[1210   28  186    4]
F    [  76  729    9   20]
B    [ 351   16 1273    7]
F&B  [  21   67   23   52]]
Normalized confusion matrix
[[0.84733894 0.01960784 0.1302521  0.00280112]
 [0.0911271  0.87410072 0.01079137 0.02398082]
 [0.21311475 0.00971463 0.77292046 0.00425015]
 [0.12883436 0.41104294 0.14110429 0.3190184 ]]
2020-01-28 08:25:38.262145

Silence, Speech, else, both from all predicted data points
Confusion matrix, without normalization
[[1037  194  173   24] (1428)
 [ 266 1575   38  177] (2056)
 [ 210  152  511   78]
 [  40  166  104  278]]
Normalized confusion matrix
[[0.72619048 0.13585434 0.12114846 0.01680672]
 [0.12937743 0.76605058 0.01848249 0.08608949]
 [0.22082019 0.15983176 0.53732913 0.08201893]
 [0.06802721 0.28231293 0.17687075 0.47278912]]


does not car for the combination class

Applying the imbalanced sampling to each possible label combination.
python2 ec.py 203

Speech front precision, recall, F1 score at thr 0.5: 0.8767, 0.8847, 0.8807
Speech back precision, recall, F1 score at thr 0.5: 0.7186, 0.7691, 0.7430
Something else precision, recall, F1 score at thr 0.5: 0.6740, 0.6381, 0.6555

Confusion matrix, without normalization
[[1110   58  253    7] (1428)
 [  66  722    7   39]
 [ 323   14 1293   17]
 [  17   64   25   57]]
Normalized confusion matrix
[[0.77731092 0.04061625 0.17717087 0.00490196]
 [0.07913669 0.86570743 0.00839329 0.04676259]
 [0.19611415 0.0085003  0.78506375 0.0103218 ]
 [0.10429448 0.39263804 0.15337423 0.34969325]]

No significant improvement to both direction, but lower f1-scores.



Speech else without imbalance sampling
cat 254.log
sound_class_4_redo_noresample

Speech precision, recall, F1 score at thr 0.5: 0.8777, 0.8983, 0.8879
Something else precision, recall, F1 score at thr 0.5: 0.7504, 0.6134, 0.6750
Final F1 score = 0.88785046729.

Confusion matrix, without normalization
sil[[1098  156  162   12] 
sp  [ 179 1737   14  126] (2056)
els [ 323  105  465   58]
s&e [  28  139   48  373]]
Normalized confusion matrix
[[0.76890756 0.1092437  0.11344538 0.00840336]
 [0.08706226 0.84484436 0.00680934 0.06128405]
 [0.33964248 0.11041009 0.48895899 0.06098843]
 [0.04761905 0.23639456 0.08163265 0.63435374]]

with imbalance sampling 
sound_class_4_redo  cat 266.log
Confusion matrix, without normalization
sil [[1090  127  192   19]
sp   [ 191 1688   31  146]
el   [ 292   87  508   64]
sp&el[  26  120   55  387]]

Normalized confusion matrix
[[0.76330532 0.08893557 0.13445378 0.01330532]
 [0.09289883 0.82101167 0.01507782 0.07101167]
 [0.30704522 0.09148265 0.53417455 0.06729758]
 [0.04421769 0.20408163 0.09353741 0.65816327]]

(the baseline reference flat classifier.)
[[0.72619048 0.13585434 0.12114846 0.01680672] same
 [0.12937743 0.76605058 0.01848249 0.08608949] worse 
 [0.22082019 0.15983176 0.53732913 0.08201893] same
 [0.06802721 0.28231293 0.17687075 0.47278912]] worse



speech direction network
resampling of imlabanced class
model 223

Speech front precision, recall, F1 score at thr 0.5: 0.9184, 0.9478, 0.9329
Speech back precision, recall, F1 score at thr 0.5: 0.9165, 0.9519, 0.9339
Final F1 score = 0.933373997116. (Average over both labels)

Confusion matrix, without normalization
[[   0    0    0    0]
 [   0  676   20  138]
 [   0   23 1558   66]
 [   0   58   28   77]]

SIL [[       nan        nan        nan        nan]
 F   [0.         0.81055156 0.02398082 0.16546763]
 B   [0.         0.01396478 0.94596236 0.04007286]
 F&B [0.         0.35582822 0.17177914 0.47239264]]

################################################ 

joint without resampled sp&el classifier # 254:

Speech precision, recall, F1 score at thr 0.5: 0.8777, 0.8983, 0.8879
Something else precision, recall, F1 score at thr 0.5: 0.7504, 0.6134, 0.6750

Final F1 score = 0.88785046729.

Confusion matrix, without normalization
[[1098  156  162   12]
 [ 179 1737   14  126]
 [ 323  105  465   58]
 [  28  139   48  373]]
Normalized confusion matrix
[[0.76890756 0.1092437  0.11344538 0.00840336]
 [0.08706226 0.84484436 0.00680934 0.06128405]
 [0.33964248 0.11041009 0.48895899 0.06098843]
 [0.04761905 0.23639456 0.08163265 0.63435374]]
2020-01-27 02:30:25.818117


Speech front precision, recall, F1 score at thr 0.5: 0.8432, 0.8957, 0.8687
Speech back precision, recall, F1 score at thr 0.5: 0.7932, 0.8436, 0.8177
Else precision, recall, F1 score at thr 0.5: 0.7504, 0.6134, 0.6750
Accuracy score for speech front 0.952219788971, speech back 0.852478598447, else 0.819032450727

in joint approach, front precision is worse, 87% -> 81%, but back increases from 77% to 95%, and both similarly both directions from 32% -> 47%. 

Joint results with resampling of the speech & else dataset.
python2 event_classifier3.py 223 266 

Speech front precision, recall, F1 score at thr 0.6: 0.8493, 0.8816, 0.8652
Speech back precision, recall, F1 score at thr 0.6: 0.8027, 0.8337, 0.8179
Else precision, recall, F1 score at thr 0.6: 0.7233, 0.6589, 0.6896

Normalized confusion matrix for joint classifier during actual speech or silence frames (from predicted joint results). If speech is predicted, assign the direction. If speech was not predicted, assign empty direction labels.

Confusion matrix, without normalization
S  [[1283   29   83   33]
F   [  75  634    7  118]
B   [ 224   13 1358   52]
F&B [  10   54   26   73]]

SIL [[0.89845938 0.02030812 0.05812325 0.02310924]
FRO [0.08992806 0.76019185 0.00839329 0.14148681]
BAC [0.13600486 0.00789314 0.82452945 0.03157256]
F&B [0.06134969 0.33128834 0.1595092  0.44785276]]

REFERENCE (flat model)
[[0.84733894 0.01960784 0.1302521  0.00280112] # worse 5
 [0.0911271  0.87410072 0.01079137 0.02398082] # better 11 !!!
 [0.21311475 0.00971463 0.77292046 0.00425015] # worse 5
 [0.12883436 0.41104294 0.14110429 0.3190184 ]] # worse 13



10 "both" frames put to silence in comparison to GT. 
75 front frames to silence
224 back frames to silence, out of which 199 actually had speech


Papers points 
- spatial sampling of audio data, with a mobile, non-ideal, array for the task.
- weakly labeled temporal sequences with directional and content labels. 
- we perform a comparison of a flat baseline classifier vs. hierarchical 2-stage one.
- hierarchical classifier can have different input data, targeted for the different task hierarchy levels. In a small limited dataset, this hand-engineered features still improve model performance.

- flat baseline classifier has comparable but overall lower f1 scores than 2-stage
- closer inspection of flat classifier results for underrepresented but important classes when both speakers are active reveals that the classifier does poorly on this class (32%). Data oversampling improves only slightly this case (35%). In contrast, the direction classifier is more accurate in classifying the both case (45%). 

- takeaway message: 



python2 event_classifier3.py 237 254 | tee 237_254noresample.log 
Speech front precision, recall, F1 score at thr 0.5: 0.8671, 0.8967, 0.8817
Speech back precision, recall, F1 score at thr 0.5: 0.7634, 0.8558, 0.8070
Else precision, recall, F1 score at thr 0.5: 0.7504, 0.6134, 0.6750

REFERENCE
Speech front precision, recall, F1 score at thr 0.5: 0.9234, 0.8706, 0.8962
Speech back precision, recall, F1 score at thr 0.5: 0.7583, 0.7486, 0.7534 
Something else precision, recall, F1 score at thr 0.5: 0.7021, 0.6309, 0.6646



Confusion matrices of silence, front, back, both
Normalized confusion matrix
[[0.88305322 0.01470588 0.07703081 0.02521008]
 [0.07553957 0.71103118 0.01318945 0.20023981]
 [0.12446873 0.00667881 0.83606557 0.03278689]
 [0.03680982 0.2392638  0.14110429 0.58282209]]

REFERENCE (flat model)
[[0.84733894 0.01960784 0.1302521  0.00280112] # worse 4
 [0.0911271  0.87410072 0.01079137 0.02398082] # better 16
 [0.21311475 0.00971463 0.77292046 0.00425015] # worse 6
 [0.12883436 0.41104294 0.14110429 0.3190184 ]] # worse 27


Confusion matrix, without normalization
[[1261   21  110   36]
 [  63  593   11  167]
 [ 205   11 1377   54]
 [   6   39   23   95]]
Confusion matrices of silence, speech, else
Normalized confusion matrix
[[0.76960784 0.10854342 0.11344538 0.00840336]
 [0.08949416 0.84241245 0.00680934 0.06128405]
 [0.33964248 0.11041009 0.48895899 0.06098843]
 [0.04761905 0.23639456 0.08163265 0.63435374]]
Confusion matrix, without normalization
[[1099  155  162   12]
 [ 184 1732   14  126]
 [ 323  105  465   58]
 [  28  139   48  373]]


















another joint
$ python2 event_classifier3.py 237 266  | tee 237_266.log   

Speech front precision, recall, F1 score at thr 0.5: 0.8565, 0.8917, 0.8737
Speech back precision, recall, F1 score at thr 0.5: 0.7562, 0.8414, 0.7965
Else precision, recall, F1 score at thr 0.5: 0.7451, 0.6381, 0.6874

Normalized confusion matrix
[[0.88235294 0.01330532 0.07282913 0.03151261]
 [0.08273381 0.71342926 0.00959233 0.1942446 ]
 [0.14025501 0.00607165 0.81906497 0.03460838]
 [0.04907975 0.23312883 0.14110429 0.57668712]]
Confusion matrix, without normalization
[[1260   19  104   45]
 [  69  595    8  162]
 [ 231   10 1349   57]
 [   8   38   23   94]]
